Possible detection of a new cyclotron feature in 4U 1700-37

We present a spectral and timing study of the High Mass X-ray Binary transient source 4U 1700-37 using NuSTAR and ASTROSAT/LAXPC. The source is observed in two different flux states. A combined spectral analysis of NuSTAR's FPMA and FPMB shows the possible hint of a cyclotron line feature at $\sim$16 keV. The line feature is consistently present in different continuum models with at least 3$\sigma$ confidence level. We do not detect the presence of a previously reported ~39 keV cyclotron line in the combined spectra. A $\sim$16 keV cyclotron feature would suggest that the compact object is a neutron star with a magnetic field strength $\sim2.1\times$10$^{12}$ Gauss in the emission region. We also find the presence of a rare Ni $K{\alpha}$ emission line around 7.6 keV in the NuSTAR spectrum. We searched the NuSTAR and ASTROSAT data for coherent or quasi-periodic oscillation signals but found no evidence in the frequency range 0.1 mHz to 10$^3$ Hz.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
